Ultrahigh-energy cosmic-ray signature in GRB 221009A

The brightest long gamma-ray burst detected so far by the Swift-BAT and Fermi-GBM telescopes, GRB~221009A, provides an unprecedented opportunity for understanding the high-energy processes in extreme transient phenomena. We find that the conventional leptonic models, synchrotron and synchrotron-self-Compton, for the afterglow emission from this source have difficulties explaining the observation of $\gtrsim 10$ TeV $\gamma$ rays, by the LHAASO detector, and extending up to 18 TeV energies. We model $\gamma$-ray spectrum estimated in the energy range 0.1-1 GeV by the Fermi-LAT detector. The flux predicted by our leptonic models is severely attenuated at $> 1$ TeV due to $\gamma\gamma$ pair production with extragalactic background light, and hence an additional component is required at $\gtrsim 10$ TeV. Ultrahigh-energy cosmic rays can be accelerated in the GRB blastwave, and their propagation induces an electromagnetic cascade in the extragalactic medium. The line of sight component of this flux can explain the emission at $\gtrsim 10$ TeV detected by LHAASO, requiring a fraction of the GRB blastwave energy in ultrahigh-energy cosmic rays. This could be an indication of ultrahigh-energy cosmic-ray acceleration in GRBs.

==> Reply.txt <==
Dear Dr. Shore,

We have revised our manuscript taking into account the Referee's comments. Changes made in text are boldfaced for easy viewing. We also reply below to the comments made by the Referee. 

We hope the revised manuscript can now be accepted for publication in A&A Letters.

Sincerely,
Saikat Das and Soebur Razzaque

--

Replies to the Referee's comments:

Referee -
In this paper, the authors argued that the LHAASO detection of an 18 TeV gamma-ray photon from the brightest GRB 221009A cannot be interpreted within the external shock SSC model and then proposed a model invoking cascade emission due to UHECR proton interacting with the medium.

The second half of the paper may be reasonable (see more comments below) and may provide an alternative interpretation of the LHAASO observations.

The first half of the paper is, however, flawed. First, the authors do not have direct access to the first-hand LHAASO data and cannot give a proper evaluation of how data confront the models. Second, the authors only adopted a set of specific parameters to make the argument. They did not explore the full parameter range for afterglow modeling. In particular, the value of \epsilon_e ~ 10^{-2.5} appears quite low. As a result, the arguments provided in section 2.1 are quite shaky. As far as I know, the LHAASO data are consistent with the SSC model, in general.

Reply - 
We thank the Referee for a constructive report. Indeed, LHAASO data are not publicly available and we have rescaled LHAASO sensitivity to get an idea of what minimum flux level would be required to explain LHAASO observations. Also because of this reason a more detailed synchro-SSC modeling is not possible. However, we agree that there are other possible sets of afterglow parameters and we have commented on this. In the revised manuscript we now show a more optimistic SSC component using \epsilon_e ~ 10^{-1.5}. Note that even in this case it would not be possible to explain > 10 TeV gamma rays detected by LHAASO. So, overall our conclusion that SSC has difficulty explaining the LHAASO data in the full energy range remains valid.     

Referee -
My suggestion to the authors is that they should greatly weaken the statements in the first part and only state that they propose an alternative model to interpret LHAASO high-energy photons. Because the main focus is the second part, they should expand on their model for more detailed presentation. They should remove the statement that this burst provides the first direct evidence of UHECR acceleration in GRBs.

Reply - 
We have weakened our statement in the revised manuscript. 

Referee -
There are already a few papers on arXiv discussing the implications of the non-detection of high-energy neutrinos by IceCube from this burst. The authors should confront their model with the neutrino non-detection limit, especially if their UHECR acceleration site is internal shocks. They should show that for reasonable parameters protons can be indeed accelerated to the UHECR range and in the meantime do not produce detectable neutrinos by IceCube.

Reply - 
In our scenario, the UHECRs are accelerated in the external shock of GRB blastwave. Neutrinos that may be produced in-situ for this scenario would be at the EeV energies. Therefore, IceCube upperlimits in the 0.8-1 PeV range does not apply to our case. We have added a discussion in the revised manuscript, and have included more details about UHECR acceleration in the external shock.   

Referee -
After these major revisions, I should be able to give a clearer assessment of the suitability of this paper for A&A letters.

Reply - 
We hope the revised manuscript is now suitable for publication in A&A Letters. 

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

